Yggdrasil: Tree-Routed Recurrent Experts for State Tracking and Fast CPU Inference

Parallel-trainable recurrences such as Mamba, linear attention, and DeltaNet offer constant-cost streaming inference, but they suffer from two limitations: 1) they struggle to track discrete state, and 2) they read every parameter at every step, tying model capacity directly to CPU latency. We introduce Yggdrasil, a recurrent architecture that decouples capacity from per-step compute by looking up each layer's transition in a large, tree-routed bank of recurrent experts. Each router addresses its bank using the current token and the state of the layer below. We prove that this cross-layer context is necessary---a single token-indexed layer of non-expanding transitions with finitely many reachable states cannot perform conditional resets---while avoiding feedback from the layer's own past preserves parallel-scan training. Because each step traverses one tree path and reads a single expert per layer, active weights stay within a few hundred kilobytes in CPU L2 cache while the full bank resides in RAM. Among the parallel-trainable models we evaluate, Yggdrasil is the only one to solve all five state-tracking tasks. At matched active parameter counts, it achieves the lowest test bits on enwik8 (1.540 bpb) and the human genome hg38 (1.567 bpb), while stepping $3.0\times$ and $3.3\times$ faster on a single CPU core ($6.7\,\mu\mathrm{s}$ and $5.8\,\mu\mathrm{s}$) than the fastest streaming baseline, and delivering the highest GPU throughput of all models at batch 1024. On the Genomic Benchmarks, it is the strongest causal model at matched active parameters (86.0% mean accuracy).

==> figs/pareto_data.csv <==
dataset,model,tier,cpu_us_per_token,gpu_us_per_token,test_bits_best
enwik8,GRU,1,10.0,40.0,2.371
enwik8,LSTM,1,11.3,44.4,2.353
enwik8,Transformer,1,64.0,193.6,2.298
enwik8,Mamba-2,1,22.9,29.3,2.436
enwik8,Gated DeltaNet,1,,101.4,2.338
enwik8,DeltaProduct-2,1,,147.3,2.222
enwik8,DeltaProduct-4,1,,121.2,2.287
enwik8,Yggdrasil,1,1.4,57.6,1.667
enwik8,GRU,2,12.8,60.9,2.077
enwik8,LSTM,2,13.9,52.8,2.091
enwik8,Transformer,2,91.2,236.3,2.036
enwik8,Mamba-2,2,28.3,45.7,2.039
enwik8,Gated DeltaNet,2,,132.4,2.111
enwik8,DeltaProduct-2,2,,130.5,1.964
enwik8,DeltaProduct-4,2,,89.5,2.038
enwik8,Yggdrasil,2,2.5,76.2,1.559
enwik8,GRU,3,20.2,87.1,1.885
enwik8,LSTM,3,23.7,125.3,1.869
enwik8,Transformer,3,130.0,224.4,1.796
enwik8,Mamba-2,3,43.0,43.8,1.896
enwik8,Gated DeltaNet,3,,125.5,1.727
enwik8,DeltaProduct-2,3,,179.9,1.724
enwik8,DeltaProduct-4,3,,162.0,1.740
enwik8,Yggdrasil,3,6.7,80.1,1.540
hg38,GRU,1,9.4,46.1,1.728
hg38,LSTM,1,11.1,48.2,1.726
hg38,Transformer,1,111.7,197.3,1.753
hg38,Mamba-2,1,21.4,28.2,1.822
hg38,Gated DeltaNet,1,,93.0,1.763
hg38,DeltaProduct-2,1,,128.7,1.723
hg38,DeltaProduct-4,1,,76.0,1.752
hg38,HyenaDNA,1,1.7,270.6,1.763
hg38,Yggdrasil,1,1.1,67.4,1.620
hg38,GRU,2,12.4,56.3,1.681
hg38,LSTM,2,13.5,65.5,1.678
hg38,Transformer,2,184.4,250.5,1.728
hg38,Mamba-2,2,27.2,46.5,1.714
hg38,Gated DeltaNet,2,,135.6,1.737
hg38,DeltaProduct-2,2,,171.0,1.682
hg38,DeltaProduct-4,2,,117.9,1.720
hg38,HyenaDNA,2,5.0,317.3,1.694
hg38,Yggdrasil,2,1.9,79.7,1.590
hg38,GRU,3,18.9,90.3,1.640
hg38,LSTM,3,22.7,91.5,1.637
hg38,Transformer,3,276.2,269.7,1.690
hg38,Mamba-2,3,41.8,44.7,1.685
hg38,Gated DeltaNet,3,,126.1,1.653
hg38,DeltaProduct-2,3,,90.5,1.694
hg38,DeltaProduct-4,3,,162.1,1.651
hg38,HyenaDNA,3,8.3,384.0,1.655
hg38,Yggdrasil,3,5.8,102.1,1.567

